A Coupled Two-Tier Mathematical Transmission Model to Explore Virulence Evolution in Vector-Borne Diseases

The emergence or adaptation of pathogens may lead to epidemics, highlighting the need for a thorough understanding of pathogen evolution. The tradeoff hypothesis suggests that virulence evolves to reach an optimal transmission intensity relative to the mortality caused by the disease. This study introduces a mathematical model that incorporates key factors such as recovery times and mortality rates, focusing on the diminishing effects of parasite growth on transmission, with a focus on vector-borne diseases. The analysis reveals conditions under which heightened virulence occurs in hosts, indicating that these factors can support vector-host transmission of a pathogen, even if the host-only component is insufficient for sustainable transmission. This insight helps explain the significant presence of pathogens with high fatality rates, such as those in vector-borne diseases. The findings underscore an elevated risk for future outbreaks involving such diseases. Enhanced surveillance of mortality rates and techniques to monitor pathogen evolution are vital to effectively control future epidemics. This study provides essential insights for epidemic preparedness and highlights the need for ongoing research into pathogen evolution.

==> diseases_table.txt <==
% latex table generated in R 4.1.2 by xtable 1.8-4 package
% Mon Jan 29 23:57:51 2024
\begin{table}[ht]
\centering
\begin{tabular}{rlll}
  \hline
 & diseases\_and\_conditions & diseases\_with\_pathogen & final \\ 
  \hline
1 & Urinary diseases and male infertility, Exposure to forces of nature, Environmental heat and cold exposure, Ebola, Executions and police conflict, Eating disorders, Diabetes mellitus, Acute glomerulonephritis, Chronic kidney disease, Gynecological diseases, Bacterial skin diseases, Upper digestive system diseases, Esophageal cancer, Stomach cancer, Paralytic ileus and intestinal obstruction, Inguinal, femoral, and abdominal hernia, Inflammatory bowel disease, Vascular intestinal disorders, Gallbladder and biliary diseases, Pancreatitis, Other digestive diseases, Falls, Drowning, Fire, heat, and hot substances, Poisonings, Exposure to mechanical forces, Other unspecified infectious diseases, Liver cancer, Larynx cancer, Tracheal, bronchus, and lung cancer, Breast cancer, Cervical cancer, Meningitis, Encephalitis, Diphtheria, Whooping cough, Tetanus, Measles, Varicella and herpes zoster, Malaria, Chagas disease, Leishmaniasis, African trypanosomiasis, Schistosomiasis, Cysticercosis, Cystic echinococcosis, Decubitus ulcer, Other skin and subcutaneous diseases, Sudden infant death syndrome, Road injuries, Other transport injuries, Tuberculosis, HIV/AIDS, Diarrheal diseases, Other intestinal infectious diseases, Lower respiratory infections, Upper respiratory infections, Otitis media, Testicular cancer, Kidney cancer, Bladder cancer, Brain and central nervous system cancer, Endocrine, metabolic, blood, and immune disorders, Rheumatoid arthritis, Other musculoskeletal disorders, Congenital birth defects, Protein-energy malnutrition, Other nutritional deficiencies, Sexually transmitted infections excluding HIV, Acute hepatitis, Appendicitis, Other neglected tropical diseases, Maternal disorders, Neonatal disorders, Endocarditis, Non-rheumatic valvular heart disease, Chronic obstructive pulmonary disease, Pneumoconiosis, Prostate cancer, Colon and rectum cancer, Lip and oral cavity cancer, Nasopharynx cancer, Other pharynx cancer, Gallbladder and biliary tract cancer, Pancreatic cancer, Malignant skin melanoma, Non-melanoma skin cancer, Zika virus, Conflict and terrorism, Uterine cancer, Multiple sclerosis, Motor neuron disease, Other neurological disorders, Alcohol use disorders, Drug use disorders, Alzheimer's disease and other dementias, Parkinson's disease, Idiopathic epilepsy, Adverse effects of medical treatment, Animal contact, Foreign body, Other unintentional injuries, Asthma, Interstitial lung disease and pulmonary sarcoidosis, Other chronic respiratory diseases, Cirrhosis and other chronic liver diseases, Typhoid and paratyphoid, Invasive Non-typhoidal Salmonella (iNTS), Hypertensive heart disease, Cardiomyopathy and myocarditis, Atrial fibrillation and flutter, Aortic aneurysm, Peripheral artery disease, Ovarian cancer, Thyroid cancer, Mesothelioma, Self-harm, Non-Hodgkin lymphoma, Multiple myeloma, Leukemia, Other neoplasms, Rheumatic heart disease, Interpersonal violence, Ischemic heart disease, Stroke, Other malignant neoplasms, Other cardiovascular and circulatory diseases, Hemoglobinopathies and hemolytic anemias, Hodgkin lymphoma, Dengue, Yellow fever, Rabies, Intestinal nematode infections, Osteoarthritis, Low back pain, Neck pain, Gout, Blindness and vision loss, Food-borne trematodiases, Age-related and other hearing loss, Other sense organ diseases, Oral disorders, Autism spectrum disorders, Attention-deficit/hyperactivity disorder, Scabies, Fungal skin diseases, Viral skin diseases, Acne vulgaris, Alopecia areata, Pruritus, Urticaria, Conduct disorder, Idiopathic developmental intellectual disability, Other mental disorders, Lymphatic filariasis, Onchocerciasis, Trachoma, Iodine deficiency, Vitamin A deficiency, Dermatitis, Psoriasis, Bipolar disorder, Anxiety disorders, Dietary iron deficiency, Headache disorders, Leprosy, Schizophrenia, Depressive disorders, Guinea worm disease & Ebola, Bacterial skin diseases, Meningitis, Diphtheria, Whooping cough, Tetanus, Measles, Varicella and herpes zoster, Malaria, Leishmaniasis, Schistosomiasis, Cysticercosis, Tuberculosis, HIV/AIDS, Lower respiratory infections, Upper respiratory infections, Sexually transmitted infections excluding HIV, Acute hepatitis, Other neglected tropical diseases, Zika virus, Typhoid and paratyphoid, Dengue, Yellow fever, Rabies, Intestinal nematode infections, Scabies, Lymphatic filariasis, Trachoma, Guinea worm disease & Bacterial skin diseases, Meningitis, Diphtheria, Whooping cough, Tetanus, Measles, Varicella and herpes zoster, Tuberculosis, HIV/AIDS, Lower respiratory infections, Upper respiratory infections, Sexually transmitted infections excluding HIV, Acute hepatitis, Leishmaniasis, Typhoid and paratyphoid, Rabies, Malaria, Dengue, Yellow fever, Zika virus, Ebola \\ 
   \hline
\end{tabular}
\end{table}

